Extreme Gaseous Outflows in Radio-Loud Narrow-Line Seyfert 1 Galaxies

We present four radio-loud NLS1 galaxies with extreme emission-line shifts, indicating radial outflow velocities of the ionized gas of up to 2450 km/s, above the escape velocity of the host galaxies. The forbidden lines show strong broadening, up to 2270 km/s. An ionization stratification (higher line shift at higher ionization potential) implies that we see a large-scale outflow rather than single, localized jet-cloud interactions. Similarly, the paucity of zero-velocity [OIII]$\lambda$5007 emitting gas implies the absence of a second narrow-line region (NLR) component at rest, and therefore a large part of the high-ionization NLR is affected by the outflow. Given the radio loudness of these NLS1 galaxies, the observations are consistent with a pole on view onto their central engines, so that the effects of polar outflows are maximized. In addition, a very efficient driving mechanism is required, to reach the high observed velocities. We explore implications from recent hydrodynamic simulations of the interaction between fast winds or jets with the large-scale NLR. Overall, the best agreement with observations (and especially the high outflow speeds of the [NeV] emitting gas) can be reached if the NLS1 galaxies are relatively young sources with lifetimes not much exceeding 1 Myr. These systems represent sites of strong feedback at NLR scales at work, well below redshift one.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
